Categorical Semantics for Time Travel

We introduce a general categorical framework to reason about quantum theory and other process theories living in spacetimes where Closed Timelike Curves (CTCs) are available, allowing resources to travel back in time and provide computational speedups. Our framework is based on a weakening of the definition of traced symmetric monoidal categories, obtained by dropping the yanking axiom and the requirement that the trace be defined on all morphisms. We show that the two leading models for quantum theory with closed timelike curves---namely the P-CTC model of Lloyd et al. and the D-CTC model of Deutsch---are captured by our framework, and in doing so we provide the first compositional description of the D-CTC model. Our description of the D-CTC model results in a process theory which respects the constraints of relativistic causality: this is in direct contrast to the P-CTC model, where CTCs are implemented by a trace and allow post-selection to be performed deterministically.

==> figures/0gray.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gray phase ddot] (0) at (0, -0.5) {$0$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NOT.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=gray phase ddot] (1) at (0, 0) {$\pi$};
		\node [style=none] (2) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1) to (0.center);
		\draw [style=boldedge] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NOTgate_long.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -2.25) {};
		\node [style=none] (1) at (0, 2.25) {};
		\node [style=gray phase ddot] (2) at (0, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bell.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0.5) {};
		\node [style=none] (1) at (-1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge, in=-90, out=-90, looseness=2.00] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/breakingentanglementfixedpoint3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=downground] (0) at (0, -0.75) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0.5, -0.75) {$\frac{1}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/causality2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=upground] (1) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0.5) {};
		\node [style=none] (1) at (0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge, bend right=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/discarding.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (0) at (0, 1) {};
		\node [style=none,inner sep = 2pt] (1) at (0, -0.25) {$\mathcal{H}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/equation_monoidal_product.tikz <==
\begin{tikzpicture}
\end{tikzpicture}

==> figures/equation_monoidal_product2.tikz <==
\begin{tikzpicture}
\end{tikzpicture}

==> figures/equation_monoidal_product_fp2.tikz <==
\begin{tikzpicture}
\end{tikzpicture}

==> figures/generalfixedpoint1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=dpoint] (1) at (0, -0.5) {$\tau$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/generalfixedpoint2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=dpoint] (1) at (0, -0.5) {$\rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/identity_long.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 2.25) {};
		\node [style=none] (1) at (0, -2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/localtomography2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=dstate] (1) at (0, -0.75) {$\rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/noise.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=downground] (0) at (0, -0.5) {};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/onegray.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gray dpoint] (0) at (0, -0.25) {$1$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/onewhite.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=white dpoint] (1) at (0, -0.5) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pigray.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gray phase ddot] (0) at (0, -0.5) {$\pi$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/postselection_13.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=copoint] (0) at (0, 1) {$0$};
		\node [style=none] (1) at (0, 1) {};
		\node [style=point] (2) at (0, -1) {$0$};
		\node [style=gray phase dot] (3) at (0, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/postselection_14.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -1) {$1$};
		\node [style=copoint] (1) at (0, 1) {$1$};
		\node [style=gray phase dot] (2) at (0, 0) {$\pi$};
		\node [style=none] (3) at (0, -1) {};
		\node [style=none] (4) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/postselection_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1.25) {};
		\node [style=none] (1) at (0, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/postselection_4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -2.25) {};
		\node [style=none] (1) at (0, 2.25) {};
		\node [style=gray phase dot] (2) at (0, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/postselection_6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 2.25) {};
		\node [style=none] (1) at (0, -2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/postselection_9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1.25) {};
		\node [style=none] (1) at (0, 1.25) {};
		\node [style=gray phase dot] (2) at (0, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rhoprime.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=dpoint] (1) at (0, -0.5) {$\rho'$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sigma.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dpoint] (0) at (0, -0.5) {$\sigma$};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sigmaprime.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dpoint] (0) at (0, -0.5) {$\sigma'$};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/staterho.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dpoint] (0) at (0, -0.5) {$\rho$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tauprime.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dpoint] (0) at (0, -0.5) {$\tau'$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/temporary/vanishingII1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.75, -0.5) {};
		\node [style=none] (1) at (-0.75, 0) {$f$};
		\node [style=none] (3) at (-1.5, 1) {};
		\node [style=none] (4) at (-1.5, 0.5) {};
		\node [style=none] (7) at (0, 1) {};
		\node [style=none] (8) at (0.25, -0.5) {};
		\node [style=none] (10) at (0, -1) {};
		\node [style=none] (12) at (0, 0.5) {};
		\node [style=none] (13) at (0, -0.5) {};
		\node [style=none] (14) at (-1.5, -0.5) {};
		\node [style=none] (17) at (-1.5, -1) {};
		\node [style=none] (18) at (0.25, 0.5) {};
		\node [style=none] (19) at (-1.75, 0.5) {};
		\node [style=none] (22) at (-0.75, 1) {};
		\node [style=none] (23) at (-0.75, 0.5) {};
		\node [style=none] (32) at (-0.75, -1) {};
		\node [style=none] (33) at (-0.75, -0.5) {};
		\node [style=none] (42) at (-1, 1) {};
		\node [style=none] (43) at (0, 1) {};
		\node [style=none] (44) at (0, -1) {};
		\node [style=none] (45) at (-1, -1) {};
		\node [style=none] (46) at (0.5, 1) {};
		\node [style=none] (47) at (0.5, -1) {};
		\node [style=none] (48) at (-0.5, 1) {};
		\node [style=none] (49) at (-0.5, -1) {};
		\node [style=none] (50) at (-1.25, -1) {};
		\node [style=none] (51) at (-1.25, 1) {};
		\node [style=none] (52) at (-1.75, -1) {};
		\node [style=none] (53) at (-1.75, 1) {};
		\node [style=none] (54) at (0.5, 1) {};
		\node [style=none] (55) at (0.5, -1) {};
		\node [style=none] (56) at (-1.75, 1.5) {};
		\node [style=none] (57) at (1.5, 1.5) {};
		\node [style=none] (58) at (-1.75, -1.5) {};
		\node [style=none] (59) at (1.5, -1.5) {};
		\node [style=none] (60) at (1.5, -1.5) {};
		\node [style=none] (61) at (1.5, 1.5) {};
		\node [style=none] (62) at (0.5, 1.5) {};
		\node [style=none] (63) at (-1.25, 1.5) {};
		\node [style=none] (64) at (0.5, -1.5) {};
		\node [style=none] (65) at (-1.25, -1.5) {};
		\node [style=none] (66) at (0, 1.75) {};
		\node [style=none] (67) at (0, 1.5) {};
		\node [style=none] (68) at (-1, 1.75) {};
		\node [style=none] (69) at (-1, 1.5) {};
		\node [style=none] (70) at (0, -1.5) {};
		\node [style=none] (71) at (0, -1.75) {};
		\node [style=none] (72) at (-1, -1.5) {};
		\node [style=none] (73) at (-1, -1.75) {};
		\node [style=none] (74) at (-0.25, 1.75) {};
		\node [style=none] (75) at (1.5, 1.75) {};
		\node [style=none] (76) at (1.5, -1.75) {};
		\node [style=none] (77) at (-0.25, -1.75) {};
		\node [style=none] (78) at (0.5, 1.75) {};
		\node [style=none] (79) at (0.5, -1.75) {};
		\node [style=none] (80) at (0.25, 1.75) {};
		\node [style=none] (81) at (1.5, 1.75) {};
		\node [style=none] (82) at (1.5, -1.75) {};
		\node [style=none] (83) at (0.25, -1.75) {};
		\node [style=none] (84) at (1.75, 1.75) {};
		\node [style=none] (85) at (1.75, -1.75) {};
		\node [style=none] (86) at (0.75, 1.75) {};
		\node [style=none] (87) at (0.75, -1.75) {};
		\node [style=none] (89) at (0, 1.75) {};
		\node [style=none] (90) at (-2, -1.75) {};
		\node [style=none] (91) at (-2, 1.75) {};
		\node [style=none] (92) at (1.75, 1.75) {};
		\node [style=none] (93) at (1.75, -1.75) {};
		\node [style=none] (94) at (-2, 2.25) {};
		\node [style=none] (95) at (2.75, 2.25) {};
		\node [style=none] (96) at (-2, -2.25) {};
		\node [style=none] (97) at (2.75, -2.25) {};
		\node [style=none] (98) at (2.75, -2.25) {};
		\node [style=none] (99) at (2.75, 2.25) {};
		\node [style=none] (100) at (1.75, 2.25) {};
		\node [style=none] (101) at (0, 2.25) {};
		\node [style=none] (102) at (1.75, -2.25) {};
		\node [style=none] (103) at (0, -2.25) {};
		\node [style=none] (104) at (1.5, 2.25) {};
		\node [style=none] (105) at (0.25, 2.25) {};
		\node [style=none] (106) at (1.5, -2.25) {};
		\node [style=none] (107) at (0.25, -2.25) {};
		\node [style=none] (108) at (0, 3) {};
		\node [style=none] (109) at (0, 2.25) {};
		\node [style=none] (110) at (0, -2.25) {};
		\node [style=none] (111) at (0, -3) {};
		\node [style=none] (112) at (2.25, 0) {$\mathcal{D}$};
		\node [style=none] (113) at (1, 0) {$\mathcal{D}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (0.center);
		\draw (8.center) to (0.center);
		\draw (8.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (12.center) to (7.center);
		\draw (10.center) to (13.center);
		\draw (4.center) to (3.center);
		\draw (17.center) to (14.center);
		\draw (23.center) to (22.center);
		\draw (32.center) to (33.center);
		\draw (52.center) to (55.center);
		\draw (55.center) to (54.center);
		\draw (54.center) to (53.center);
		\draw (57.center) to (56.center);
		\draw (58.center) to (59.center);
		\draw (61.center) to (60.center);
		\draw (53.center) to (56.center);
		\draw (58.center) to (52.center);
		\draw (67.center) to (66.center);
		\draw (69.center) to (68.center);
		\draw (71.center) to (70.center);
		\draw (73.center) to (72.center);
		\draw (90.center) to (93.center);
		\draw (93.center) to (92.center);
		\draw (92.center) to (91.center);
		\draw (95.center) to (94.center);
		\draw (96.center) to (97.center);
		\draw (99.center) to (98.center);
		\draw (91.center) to (94.center);
		\draw (96.center) to (90.center);
		\draw (109.center) to (108.center);
		\draw (111.center) to (110.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/temporary/vanishingII2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-1, -0.5) {};
		\node [style=none] (3) at (0, 0) {$f$};
		\node [style=none] (4) at (1, 0.5) {};
		\node [style=none] (5) at (-0.5, 1) {};
		\node [style=none] (7) at (-0.5, -0.5) {};
		\node [style=none] (8) at (0.5, -1) {};
		\node [style=none] (12) at (0.5, 0.5) {};
		\node [style=none] (13) at (0.5, -0.5) {};
		\node [style=none] (14) at (-0.5, -1) {};
		\node [style=none] (18) at (-0.5, 0.5) {};
		\node [style=none] (20) at (-1, 0.5) {};
		\node [style=none] (21) at (1, -0.5) {};
		\node [style=none] (22) at (0.5, 1) {};
		\node [style=none] (25) at (0.75, 1) {};
		\node [style=none] (26) at (0.75, 0.5) {};
		\node [style=none] (27) at (0.75, -0.5) {};
		\node [style=none] (28) at (0.75, -1) {};
		\node [style=none] (30) at (-1.25, -1) {};
		\node [style=none] (32) at (-1.25, 1) {};
		\node [style=none] (33) at (0.75, 1) {};
		\node [style=none] (34) at (1.25, 1) {};
		\node [style=none] (36) at (1.25, -1) {};
		\node [style=none] (38) at (-1.25, 1.5) {};
		\node [style=none] (39) at (2.25, 1.5) {};
		\node [style=none] (40) at (-1.25, -1.5) {};
		\node [style=none] (41) at (2.25, -1.5) {};
		\node [style=none] (42) at (2.25, -1.5) {};
		\node [style=none] (43) at (2.25, 1.5) {};
		\node [style=none] (44) at (0.75, -2) {};
		\node [style=none] (45) at (0.75, -1.5) {};
		\node [style=none] (46) at (0.75, 1.5) {};
		\node [style=none] (47) at (0.75, 2) {};
		\node [style=none] (48) at (1.75, 0) {$\mathcal{D}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20.center) to (2.center);
		\draw (21.center) to (2.center);
		\draw (21.center) to (4.center);
		\draw (4.center) to (20.center);
		\draw (18.center) to (5.center);
		\draw (14.center) to (7.center);
		\draw (12.center) to (22.center);
		\draw (8.center) to (13.center);
		\draw (26.center) to (25.center);
		\draw (28.center) to (27.center);
		\draw (30.center) to (36.center);
		\draw (36.center) to (34.center);
		\draw (34.center) to (32.center);
		\draw (39.center) to (38.center);
		\draw (40.center) to (41.center);
		\draw (43.center) to (42.center);
		\draw (32.center) to (38.center);
		\draw (40.center) to (30.center);
		\draw (45.center) to (44.center);
		\draw (47.center) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/temporary/yanking_s.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-3, -1) {};
		\node [style=none] (3) at (-3, 1) {};
		\node [style=none] (4) at (-2, 1) {};
		\node [style=none] (5) at (-2, -1) {};
		\node [style=none] (16) at (0, 0) {$=$};
		\node [style=none] (17) at (1.25, -2) {};
		\node [style=none] (18) at (1.25, 1.75) {};
		\node [style=none] (23) at (-3.25, -1) {};
		\node [style=none] (24) at (-3.25, -1.5) {};
		\node [style=none] (25) at (-0.75, -1.5) {};
		\node [style=none] (26) at (-0.75, 1.5) {};
		\node [style=none] (27) at (-3.25, 1.5) {};
		\node [style=none] (28) at (-3.25, 1) {};
		\node [style=none] (29) at (-1.75, 1) {};
		\node [style=none] (30) at (-1.75, -1) {};
		\node [style=none] (31) at (-2.25, -1.5) {};
		\node [style=none] (32) at (-1.75, 2) {};
		\node [style=none] (33) at (-3, 1) {};
		\node [style=none] (34) at (-1.75, -2) {};
		\node [style=none] (41) at (-1.25, 0) {$\mathcal{D}$};
		\node [style=none] (42) at (-2.5, 1) {};
		\node [style=none] (44) at (-2.5, -1) {};
		\node [style=none] (45) at (-1.75, 1.5) {};
		\node [style=none] (46) at (-1.75, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90, looseness=0.75] (2.center) to (4.center);
		\draw [in=90, out=-90] (3.center) to (5.center);
		\draw (17.center) to (18.center);
		\draw (28.center) to (27.center);
		\draw (27.center) to (26.center);
		\draw (26.center) to (25.center);
		\draw (25.center) to (24.center);
		\draw (24.center) to (23.center);
		\draw (23.center) to (30.center);
		\draw (30.center) to (29.center);
		\draw (29.center) to (28.center);
		\draw (45.center) to (32.center);
		\draw (34.center) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/yanking_property2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -2.25) {};
		\node [style=none] (1) at (0, 2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zerogray.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=gray dpoint] (1) at (0, -0.25) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zerowhite.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dpoint] (0) at (0, -0.5) {$0$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boldedge] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}
